On particular examples of planar integral point sets and their classification

A planar integral point set is a set of non-collinear points in plane such that for any pair of the points the Euclidean distance between the points is integral. We discuss the classification of planar integral point sets and provide examples of sets that are not covered by the existent classification.

==> img/10_2431_1_0606659e825917be0c3c431c1375bf21_other.json <==
{"char":1,"base":1,"p":[{"x":-1120,"y":0},{"x":1311,"y":0},{"x":0,"y":252},{"x":0,"y":-252},{"x":-405,"y":0},{"x":561,"y":0},{"x":336,"y":0},{"x":0,"y":0},{"x":960,"y":468},{"x":960,"y":-468}]}

==> img/15_19203744_1_80dbf8e05b25f69b8366e50d1d7463f6_other.json <==
{"char":1,"base":1,"p":[{"x":-6283200,"y":0},{"x":7354710,"y":0},{"x":0,"y":1413720},{"x":0,"y":-1413720},{"x":-2272050,"y":0},{"x":3147210,"y":0},{"x":1884960,"y":0},{"x":0,"y":0},{"x":5385600,"y":-2625480},{"x":-1971915,"y":0},{"x":5976333,"y":0},{"x":12920544,"y":0},{"x":4558176,"y":0},{"x":-635040,"y":0},{"x":5385600,"y":2625480}]}

==> img/17_1024296_1_639b7a0452227fde1aceabf02e8778e4_other.json <==
{"char":1,"base":1,"p":[{"x":98943,"y":0},{"x":-98943,"y":0},{"x":47073,"y":124488},{"x":47073,"y":-124488},{"x":47073,"y":0},{"x":-2847,"y":72072},{"x":-71487,"y":0},{"x":-2847,"y":-72072},{"x":-694668,"y":0},{"x":15457,"y":0},{"x":23582,"y":0},{"x":125307,"y":0},{"x":329628,"y":0},{"x":-50367,"y":0},{"x":-14943,"y":0},{"x":63073,"y":0},{"x":172207,"y":0}]}

==> img/19_20663808074_1_0070b97f26bb194a7de2ddc37ee38b08_symm.json <==
{"char":1,"base":1,"p":[{"x":-3137217825,"y":0},{"x":2355627225,"y":0},{"x":-987843675,"y":-1146332880},{"x":-987843675,"y":1146332880},{"x":-2355627225,"y":0},{"x":0,"y":0},{"x":987843675,"y":1146332880},{"x":987843675,"y":-1146332880},{"x":3137217825,"y":0},{"x":729918777,"y":0},{"x":-729918777,"y":0},{"x":10331904037,"y":0},{"x":-10331904037,"y":0},{"x":972103809,"y":0},{"x":-972103809,"y":0},{"x":1113030324,"y":0},{"x":-1113030324,"y":0},{"x":1400170149,"y":0},{"x":-1400170149,"y":0}]}

==> img/19_41327616148_1_88f7a023e19224a633e4213ec953bd8d_other.json <==
{"char":1,"base":1,"p":[{"x":5492845050,"y":0},{"x":-5492845050,"y":0},{"x":1194096750,"y":2292665760},{"x":1194096750,"y":-2292665760},{"x":3929663850,"y":0},{"x":-781590600,"y":0},{"x":-2757277950,"y":-2292665760},{"x":-2757277950,"y":2292665760},{"x":-7056026250,"y":0},{"x":-2241428154,"y":0},{"x":678246954,"y":0},{"x":-21445398674,"y":0},{"x":19882217474,"y":0},{"x":-2725798218,"y":0},{"x":1162617018,"y":0},{"x":-3007651248,"y":0},{"x":1444470048,"y":0},{"x":-3581930898,"y":0},{"x":2018749698,"y":0}]}

==> img/8_2400_42_56f33d8dc5df552595e807c438bc0f55_other.json <==
{"char":42,"base":1,"p":[{"x":1200,"y":0},{"x":-1200,"y":0},{"x":529,"y":182},{"x":-814,"y":152},{"x":814,"y":152},{"x":-440,"y":80},{"x":440,"y":80},{"x":-529,"y":182}]}

==> img/8_2535_1_d680ff2d172ebe40250a54ca9419af34_other.json <==
{"char":1,"base":13,"p":[{"x":29575,"y":0},{"x":-2366,"y":-8112},{"x":12844,"y":0},{"x":10647,"y":-14196},{"x":8450,"y":0},{"x":15022,"y":-3696},{"x":21294,"y":0},{"x":0,"y":0}]}

==> img/9_2890_1_02e6afb1c19846c6c4debb44e52cc468_other.json <==
{"char":1,"base":1,"p":[{"x":1265,"y":0},{"x":-1265,"y":0},{"x":275,"y":528},{"x":275,"y":-528},{"x":905,"y":0},{"x":-180,"y":0},{"x":-635,"y":-528},{"x":-635,"y":528},{"x":-1625,"y":0}]}
